Distributed and Autonomic Minimum Spanning Trees

The most common strategy for enabling a process in a distributed system to broadcast a message is one-to-all communication. However, this approach is not scalable, as it places a heavy load on the sender. This work presents an autonomic algorithm that enables the $n$ processes in a distributed system to build and maintain a spanning tree connecting themselves. In this context, processes are the vertices of the spanning tree. By definition, a spanning tree connects all processes without forming cycles. The proposed algorithm ensures that every vertex in the spanning tree has both an in-degree and the tree depth of at most $log_2 n$. When all processes are correct, the degree of each process is exactly $log_2 n$. A spanning tree is dynamically created from any source process and is transparently reconstructed as processes fail or recover. Up to $n-1$ processes can fail, and the correct processes remain connected through a scalable, functioning spanning tree. To build and maintain the tree, processes use the VCube virtual topology, which also serves as a failure detector. Two broadcast algorithms based on the autonomic spanning tree algorithm are presented: one for best-effort broadcast and one for reliable broadcast. Simulation results are provided, including comparisons with other alternatives.

==> tests/test.512.flood.all.dat <==
f	p	time	msg	desvpad1	TREE	ACK	latency	desvpad2	throughput
0	512	0	1021.5	0.5	511.0	510.5	56.88	8.45	0.02
1	512	0	1021.5	0.5	511.0	510.5	56.88	8.45	0.02
2	512	0	1021.0	0.7	511.0	510.0	57.47	8.13	0.02
3	512	0	1020.4	0.9	511.0	509.4	61.05	10.84	0.02
4	512	0	1019.7	1.0	511.0	508.7	62.65	10.25	0.02
5	512	0	1019.5	1.1	511.0	508.5	62.45	11.46	0.02
6	512	0	1018.9	1.3	511.0	507.9	63.56	10.20	0.02
7	512	0	1018.3	1.4	511.0	507.3	63.43	9.19	0.02
8	512	0	1017.8	1.3	511.0	506.8	63.32	9.38	0.02

==> tests/test.512.flood.flood.dat <==
f	p	time	msg	desvpad1	TREE	ACK	NACK	latency	desvpad2	throughput
0	512.00	0.00	1739.20	0.00	869.60	511.00	358.60	18.55	0.00	0.05
1	512.00	0.00	2551.09	4.31	1276.04	560.18	714.87	22.18	1.39	0.05
2	512.00	0.00	3312.09	115.44	1678.98	598.21	1034.91	23.09	1.33	0.04
3	512.00	0.00	4054.93	160.31	2078.63	631.86	1344.44	24.16	1.43	0.04
4	512.00	0.00	4650.40	236.18	2471.99	644.72	1533.69	24.35	1.38	0.04
5	512.00	0.00	5347.80	278.50	2862.80	674.11	1810.89	24.72	1.41	0.04
6	512.00	0.00	5925.00	307.88	3249.59	682.38	1993.03	24.90	1.40	0.04
7	512.00	0.00	6486.42	322.32	3634.46	689.20	2162.76	25.24	1.20	0.04
8	512.00	0.00	7056.38	334.34	4012.83	702.04	2341.52	25.19	1.23	0.04

==> tests/test.512.flood.tree.dat <==
f	p	time	msg	desvpad1	TREE	ACK	latency	desvpad2	throughput
0	512.00	0.00	1022.00	0.00	511.00	511.00	18.00	0.00	0.06
1	512.00	0.00	1020.57	0.64	510.31	510.25	18.08	0.24	0.06
2	512.00	0.00	1019.41	2.26	509.77	509.64	18.23	0.44	0.06
3	512.00	0.00	1018.68	7.22	509.43	509.25	18.36	0.42	0.05
4	512.00	0.00	1016.20	2.81	508.21	507.99	18.32	0.43	0.05
5	512.00	0.00	1016.07	5.33	508.18	507.89	18.49	0.61	0.05
6	512.00	0.00	1013.99	3.01	507.16	506.83	18.63	0.59	0.05
7	512.00	0.00	1012.72	6.30	506.57	506.15	18.57	0.56	0.05
8	512.00	0.00	1010.91	4.70	505.69	505.22	18.60	0.61	0.05

==> tests/test.all.dat <==
p	time	msg	latency	throughput
8	2.600	1	2.600	0.385
16	3.400	1	3.400	0.294
32	5.000	1	5.000	0.200
64	8.200	1	8.200	0.122
128	14.600	1	14.600	0.068
256	27.400	1	27.400	0.036
512	53.000	1	53.000	0.019
1024	104.200	1	104.200	0.010


==> tests/test.flood.dat <==
p	time	msg	latency	throughput
8	8.200	1	8.200	0.122
16	10.500	1	10.500	0.095
32	12.900	1	12.900	0.078
64	15.400	1	15.400	0.065
128	18.000	1	18.000	0.056
256	20.700	1	20.700	0.048
512	23.500	1	23.500	0.043
1024	26.400	1	26.400	0.038


==> tests/test.root.dat <==
p	time	msg	latency	throughput
8	6.000	1	6.000	0.167
16	8.000	1	8.000	0.125
32	10.000	1	10.000	0.100
64	12.000	1	12.000	0.083
128	14.000	1	14.000	0.071
256	16.000	1	16.000	0.062
512	18.000	1	18.000	0.056
1024	20.000	1	20.000	0.050

